Under-Approximating Expected Total Rewards in POMDPs

We consider the problem: is the optimal expected total reward to reach a goal state in a partially observable Markov decision process (POMDP) below a given threshold? We tackle this -- generally undecidable -- problem by computing under-approximations on these total expected rewards. This is done by abstracting finite unfoldings of the infinite belief MDP of the POMDP. The key issue is to find a suitable under-approximation of the value function. We provide two techniques: a simple (cut-off) technique that uses a good policy on the POMDP, and a more advanced technique (belief clipping) that uses minimal shifts of probabilities between beliefs. We use mixed-integer linear programming (MILP) to find such minimal probability shifts and experimentally show that our techniques scale quite well while providing tight lower bounds on the expected total reward.

==> drone_cutoff.csv <==
x,y
201,0.6322778741
1000,0.6796696471
2000,0.6897751884
3000,0.7638988362
4000,0.7670788037
5001,0.7689233695
6000,0.7748123319
7000,0.8491757591
8001,0.8532189307
9004,0.8555909154
10002,0.8562030669
11002,0.8564048804
12001,0.8565611173
13000,0.856789933
14001,0.8570652468
15000,0.8574161934
16003,0.8574706036
17000,0.8587701709
18000,0.8610503313
19000,0.8623327074
20000,0.8631586797
21000,0.9255196659
22000,0.9352559199
23000,0.937340171
24000,0.9380290211
25000,0.9383920012
26001,0.9388938742
27001,0.9390456307
28002,0.9391378861
29001,0.9395509015
30003,0.9395705649
31000,0.9396883018
32001,0.9397225967
33002,0.9398211032
34001,0.9398211032
35001,0.939858315
36001,0.9398633427
37002,0.9399096712
38000,0.939965502
39000,0.9399687102
40003,0.9401629479
41002,0.9403190147
42001,0.9405135303
43002,0.9406176048
44002,0.9406894981
45002,0.9407293568
46001,0.9407910585
47000,0.9409655502
48000,0.9409862515
49000,0.9410132865
50001,0.9410664912


==> drone_grid2.csv <==
x,y
2331,0.7385577814
2872,0.8385300836
3818,0.8519448296
4725,0.8743726158
5717,0.8773091752
6750,0.8786435633
7715,0.8871961732
8760,0.8980345004
9704,0.9017985884
10710,0.9035442278
11688,0.9042878405
12732,0.9044721358
13778,0.9046557602
14743,0.9050292871
15785,0.9054441659
16767,0.9058849033
17761,0.9059180465
18770,0.9091207182
19798,0.9118918289
20857,0.9134280872
21835,0.914243482
22870,0.9263644055
23818,0.9353485625
24774,0.9374110472
25810,0.9380998246
26728,0.9384646288
27726,0.9389663675
28804,0.9391181585
29799,0.9392104519
30854,0.9396233099
31860,0.9396429842
32877,0.9397607385
33864,0.9397950522
34942,0.939893801
35905,0.939893801
36891,0.9399307138
37926,0.9399366228
38904,0.9399829635
39912,0.9400390381
40955,0.9400422476
41926,0.9401629568
42860,0.9403190238
43978,0.9405135439
45008,0.9406176143
45920,0.9406894965
46948,0.9407293656
47954,0.9407910715
48958,0.9409655632
49983,0.9409862499
50922,0.9410132849
51972,0.9410665053

